How many stars form in galaxy mergers?

We forward model the difference in stellar age between post-coalescence mergers and a control sample with the same stellar mass, environmental density, and redshift. In particular, we use a pure sample of 445 post-coalescence mergers from the recent visually-confirmed post-coalescence merger sample identified by Bickley et al. and find that post-coalescence mergers are on average younger than control galaxies for $10<\log (M_\star/\mathrm{M}_\odot)<11$. The difference in age from matched controls is up to 1.5 Gyr, highest for lower stellar mass galaxies. We forward model this difference using parametric star formation histories, accounting for the pre-coalescence inspiral phase of enhanced star formation using close pair data, and a final additive burst of star formation at coalescence. We find a best-fitting stellar mass burst fraction of $f_\mathrm{burst}=\Delta M_\star/M_{\star,\mathrm{merger}}=0.18 \pm 0.02$ for $10<\log (M_\star/\mathrm{M}_\odot)<11$ galaxies, with no evidence of a trend in stellar mass. The modeled burst fraction is robust to choice of parametric star formation history, as well as differences in burst duration. The result appears consistent with some prior observationally-derived values, but is significantly higher than that found in hydrodynamical simulations. Using published Luminous InfraRed Galaxy (LIRG) star formation rates, we find a burst duration increasing with stellar mass, from $120-250$ Myr. A comparison to published cold gas measurements indicates there is enough molecular gas available in very close pairs to fuel the burst. Additionally, given our stellar mass burst estimate, the predicted cold gas fraction remaining after the burst is consistent with observed post-coalescence mergers.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
